Greedy Discovery of Ordinal Factors

In large datasets, it is hard to discover and analyze structure. It is thus common to introduce tags or keywords for the items. In applications, such datasets are then filtered based on these tags. Still, even medium-sized datasets with a few tags result in complex and for humans hard-to-navigate systems. In this work, we adopt the method of ordinal factor analysis to address this problem. An ordinal factor arranges a subset of the tags in a linear order based on their underlying structure. A complete ordinal factorization, which consists of such ordinal factors, precisely represents the original dataset. Based on such an ordinal factorization, we provide a way to discover and explain relationships between different items and attributes in the dataset. However, computing even just one ordinal factor of high cardinality is computationally complex. We thus propose the greedy algorithm in this work. This algorithm extracts ordinal factors using already existing fast algorithms developed in formal concept analysis. Then, we leverage to propose a comprehensive way to discover relationships in the dataset. We furthermore introduce a distance measure based on the representation emerging from the ordinal factorization to discover similar items. To evaluate the method, we conduct a case study on different datasets.

==> tikz/2d.tikz <==
\begin{tikzpicture}
\draw [->] (0,0) -- (7.7,0);%
\draw [->] (0,0) -- (0,5.7);%
\draw (-.075,.2) -- (.075,.2);%
\draw (-.075,1.2) -- (.075,1.2);%
\draw (-.075,2.2) -- (.075,2.2);%
\draw (-.075,3.2) -- (.075,3.2);%
\draw (-.075,4.2) -- (.075,4.2);%
\draw (-.075,5.2) -- (.075,5.2);%
\draw (.2,-.075) -- (.2,.075);%
\draw (1.2,-.075) -- (1.2,.075);%
\draw (2.2,-.075) -- (2.2,.075);%
\draw (3.2,-.075) -- (3.2,.075);%
\draw (4.2,-.075) -- (4.2,.075);%
\draw (5.2,-.075) -- (5.2,.075);%
\draw (6.2,-.075) -- (6.2,.075);%
\draw (7.2,-.075) -- (7.2,.075);%

\draw(0.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]0}]
{};%
\draw(1.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]private messages}]
{};%
\draw(2.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]group messages}] {};%
\draw(3.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]mobile first}] {};%
\draw(4.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]ads}] {};%
\draw(5.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]stories}] {};%
\draw(6.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]USA-based}] {};%
\draw(7.2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]timeline}] {};%

\draw(0,0.1) node [label={[anchor=east,text depth=-1ex]0}] {};%
\draw(0,1.1) node [label={[anchor=east,text depth=-1ex]USA-based}] {};%
\draw(0,2.1) node [label={[anchor=east,text depth=-1ex]ads}] {};%
\draw(0,3.1) node [label={[anchor=east,text depth=-1ex]premium}] {};%
\draw(0,4.1) node [label={[anchor=east,text depth=-1ex]private messages}] {};%
\draw(0,5.4) node [label={[anchor=east,text depth=-1ex, align=right]$\left.\begin{tabular}{r}group messages\\mobile first\\timeline\end{tabular}\right\}$}] {};%


\draw(2.2,2.2) node [label={[anchor=west,text depth=-1ex]Facebook},fill,shape=circle,inner sep = 1.5] {};%
\draw(7.2,2.2) node [label={[anchor=west,text depth=-1ex]Instagram},fill,shape=circle,inner sep = 1.5] {};%
\draw(1.2,4.2) node [label={[anchor=west,text depth=-1ex]Reddit},fill,shape=circle,inner sep = 1.5] {};%
\draw(6.2,2.2) node [label={[anchor=south,text depth=-1ex]Snapchat},fill,shape=circle,inner sep = 1.5] {};%
\draw(3.2,0.2) node [label={[anchor=west,text depth=-1ex]Telegram},fill,shape=circle,inner sep = 1.5] {};%
\draw(5.2,0.5) node [label={[anchor=west,text depth=-1ex]TikTok,}] {};%
\draw(4.2,5.2) node [label={[anchor=west,text depth=-1ex]Twitter},fill,shape=circle,inner sep = 1.5] {};%
\draw(5.2,0.2) node [label={[anchor=west,text depth=-1ex]WeChat},fill,shape=circle,inner sep = 1.5] {};%
\draw(3.2,1.2) node [label={[anchor=west,text depth=-1ex]WhatsApp},fill,shape=circle,inner sep = 1.5] {};%
\draw(0.2,3.2) node [label={[anchor=west,text depth=-1ex]YouTube},fill,shape=circle,inner sep = 1.5] {};%
\end{tikzpicture}

==> tikz/3d.tikz <==
\begin{tikzpicture}
\draw [->] (0,0) -- (7.5,0);%
\draw [->] (0,0) -- (0,5.5);%
\draw [->] (0,0) -- (-3.25,-3.25);%


\draw (-.075,1) -- (.075,1);%
\draw (-.075,2) -- (.075,2);%
\draw (-.075,3) -- (.075,3);%
\draw (-.075,4) -- (.075,4);%
\draw (-.075,5) -- (.075,5);%

\draw (1,-.075) -- (1,.075);%
\draw (2,-.075) -- (2,.075);%
\draw (3,-.075) -- (3,.075);%
\draw (4,-.075) -- (4,.075);%
\draw (5,-.075) -- (5,.075);%
\draw (6,-.075) -- (6,.075);%
\draw (7,-.075) -- (7,.075);%

\draw (-0.425,-0.575) -- (-0.575,-0.425);%
\draw (-0.925,-1.075) -- (-1.075,-0.925);%
\draw (-1.425,-1.575) -- (-1.575,-1.425);%
\draw (-1.925,-2.075) -- (-2.075,-1.925);%
\draw (-2.425,-2.575) -- (-2.575,-2.425);%
\draw (-2.925,-3.075) -- (-3.075,-2.925);%


\draw(1,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]pm}]{};%
\draw(2,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]gm}] {};%
\draw(3,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]mf}] {};%
\draw(4,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]ads}] {};%
\draw(5,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]st}] {};%
\draw(6,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]USA}] {};%
\draw(7,-.2) node [label={[rotate=45,anchor=east,text depth=-1ex]tl}] {};%

\draw(0,0.9) node [label={[anchor=east,text depth=-1ex]USA}] {};%
\draw(0,1.9) node [label={[anchor=east,text depth=-1ex]ads}] {};%
\draw(0,2.9) node [label={[anchor=east,text depth=-1ex]pr}] {};%
\draw(0,3.9) node [label={[anchor=east,text depth=-1ex]pm}] {};%
\draw(0,4.9) node [label={[anchor=east,text depth=-1ex, align=right]gm, mf, tl}] {};%

\draw(-0.5,-0.5) node [label={[anchor=east,text depth=-1ex]stories}] {};%
\draw(-1.0,-1.0) node [label={[anchor=east,text depth=-1ex]pm,gm}] {};%
\draw(-1.5,-1.5) node [label={[anchor=east,text depth=-1ex]ads}] {};%
\draw(-2.0,-2.0) node [label={[anchor=east,text depth=-1ex]tl}] {};%
\draw(-2.5,-2.5) node [label={[anchor=east,text depth=-1ex]USA}] {};%
\draw(-3.0,-3.0) node [label={[anchor=east,text depth=-1ex]mf}] {};%


\draw(-0.5,-0.5) node [label={[anchor=west,text depth=-1ex]FB},fill,shape=circle,inner sep =
1.5] {};%
\draw [dashed] (-0.5,-0.5) -- (-2.5,-0.5);%
\draw [dashed] (-0.5,-0.5) -- (-0.5,-2.5);%
\draw [dashed] (-0.5,-0.5) -- (2,2);%

\draw(4,-1) node [label={[anchor=west,text depth=-1ex]Insta},fill,shape=circle,inner sep =
1.5] {};%
\draw [dashed] (4,-1) -- (-3,-1);%
\draw [dashed] (4,-1) -- (4,-3);%
\draw [dashed] (4,-1) -- (7,2);%

\draw(1,4) node [label={[anchor=west,text depth=-1ex]Reddit},fill,shape=circle,inner sep =
1.5] {};%
\draw [dashed] (1,4) -- (1,0);%
\draw [dashed] (1,4) -- (0,4);%

\draw(4.5,0.5) node [label={[anchor=west,text depth=-1ex]Snapchat},fill,shape=circle,inner sep = 1.5] {};%
\draw [dashed] (4.5,0.5) -- (-1.5,0.5);%
\draw [dashed] (4.5,0.5) -- (4.5,-1.5);%
\draw [dashed] (4.5,0.5) -- (6,2);%

\draw(3,0) node [label={[anchor=south west,text depth=-1ex]Telegram},fill,shape=circle,inner sep =  1.5] {};%

\draw(3,-2) node [label={[anchor=west,text depth=-1ex]TikTok},fill,shape=circle,inner sep = 1.5] {};%
\draw [dashed] (3,-2) -- (-2,-2);%
\draw [dashed] (3,-2) -- (5,0);%

\draw(4,5) node [label={[anchor=west,text depth=-1ex]Twitter},fill,shape=circle,inner sep = 1.5] {};%
\draw [dashed] (4,5) -- (4,0);%
\draw [dashed] (4,5) -- (0,5);%

\draw(3.5,-1.5) node [label={[anchor=west,text depth=-1ex]WeChat},fill,shape=circle,inner sep = 1.5] {};%
\draw [dashed] (3.5,-1.5) -- (-1.5,-1.5);%
\draw [dashed] (3.5,-1.5) -- (5,0);%

\draw(2,0) node [label={[anchor=south,text depth=-1ex]WhatsApp},fill,shape=circle,inner sep = 1.5] {};%
\draw [dashed] (2,0) -- (-1,0);%
\draw [dashed] (2,0) -- (2,-1);%
\draw [dashed] (2,0) -- (3,1);%

\draw(-0.5,2.5) node [label={[anchor=east,text depth=-1ex]YouTube},fill,shape=circle,inner sep = 1.5] {};%
\draw [dashed] (-0.5,2.5) -- (-0.5,-0.5);%
\draw [dashed] (-0.5,2.5) -- (0,3);%
\end{tikzpicture}

==> tikz/lattice.tikz <==
\colorlet{mivertexcolor}{white}
\colorlet{jivertexcolor}{white}
\colorlet{vertexcolor}{white}
\colorlet{bordercolor}{black}
\colorlet{linecolor}{gray}
\tikzset{vertexbase/.style={semithick, shape=circle, inner sep=2pt, outer sep=0pt, draw=bordercolor},%
  vertex/.style={vertexbase, fill=vertexcolor!45},%
  mivertex/.style={vertexbase, fill=mivertexcolor!45},%
  jivertex/.style={vertexbase, fill=jivertexcolor!45},%
  divertex/.style={vertexbase, top color=mivertexcolor!45, bottom color=jivertexcolor!45},%
  conn/.style={-, thick, color=linecolor}%
}
\begin{tikzpicture}
  \begin{scope} %
    \begin{scope} %
      \foreach \nodename/\nodetype/\xpos/\ypos in {%
        0/vertex/0/0,
        1/jivertex/4/6,
        2/jivertex/6/12,
        3/jivertex/0/14,
        4/jivertex/-10/16,
        5/jivertex/-17/19,
        6/vertex/2/20,
        7/jivertex/11/21,
        8/vertex/-13/25,
        9/jivertex/21/25,
        10/vertex/0/28,
        11/vertex/7/29,
        12/vertex/-11/31,
        13/vertex/23/31,
        14/jivertex/-29/33,
        15/vertex/-17/33,
        16/vertex/17/33,
        17/vertex/5/37,
        18/vertex/-15/39,
        19/vertex/19/39,
        20/mivertex/-32/40,
        21/vertex/-6/40,
        22/vertex/28/40,
        23/vertex/4/44,
        24/vertex/-19/45,
        25/vertex/17/47,
        26/vertex/-10/48,
        27/vertex/24/48,
        28/vertex/6/50,
        29/vertex/-22/52,
        30/mivertex/0/52,
        31/vertex/-14/54,
        32/mivertex/22/56,
        33/vertex/2/58,
        34/mivertex/11/59,
        35/mivertex/-17/61,
        36/vertex/-2/64,
        37/mivertex/7/67,
        38/mivertex/-5/71,
        39/mivertex/3/73,
        40/vertex/0/80
      } \node[\nodetype] (\nodename) at (\xpos, \ypos) {};
    \end{scope}
    \begin{scope} %
      \path (11) edge[conn] (26);
      \path (1) edge[conn] (3);
      \path (4) edge[conn] (20);
      \path (14) edge[conn] (24);
      \path (1) edge[conn] (9);
      \path (12) edge[conn] (18);
      \path (25) edge[conn] (38);
      \path (26) edge[conn] (37);
      \path (0) edge[conn] (5);
      \path (2) edge[conn] (6);
      \path (16) edge[conn] (19);
      \path (27) edge[conn] (32);
      \path (6) edge[conn] (19);
      \path (10) edge[conn] (17);
      \path (12) edge[conn] (28);
      \path (22) edge[conn] (27);
      \path (31) edge[conn] (39);
      \path (6) edge[conn] (18);
      \path (26) edge[conn] (31);
      \path (2) edge[conn] (7);
      \path (0) edge[conn] (4);
      \path (21) edge[conn] (34);
      \path (24) edge[conn] (36);
      \path (22) edge[conn] (34);
      \path (19) edge[conn] (27);
      \path (17) edge[conn] (35);
      \path (5) edge[conn] (8);
      \path (28) edge[conn] (33);
      \path (23) edge[conn] (28);
      \path (31) edge[conn] (35);
      \path (38) edge[conn] (40);
      \path (13) edge[conn] (22);
      \path (0) edge[conn] (1);
      \path (28) edge[conn] (34);
      \path (5) edge[conn] (14);
      \path (8) edge[conn] (23);
      \path (16) edge[conn] (30);
      \path (15) edge[conn] (30);
      \path (6) edge[conn] (10);
      \path (18) edge[conn] (33);
      \path (7) edge[conn] (11);
      \path (17) edge[conn] (32);
      \path (20) edge[conn] (29);
      \path (25) edge[conn] (32);
      \path (33) edge[conn] (36);
      \path (30) edge[conn] (33);
      \path (24) edge[conn] (29);
      \path (2) edge[conn] (13);
      \path (27) edge[conn] (37);
      \path (36) edge[conn] (38);
      \path (24) edge[conn] (31);
      \path (37) edge[conn] (39);
      \path (9) edge[conn] (16);
      \path (13) edge[conn] (28);
      \path (39) edge[conn] (40);
      \path (36) edge[conn] (39);
      \path (21) edge[conn] (26);
      \path (7) edge[conn] (21);
      \path (18) edge[conn] (26);
      \path (9) edge[conn] (13);
      \path (33) edge[conn] (37);
      \path (1) edge[conn] (8);
      \path (1) edge[conn] (2);
      \path (8) edge[conn] (15);
      \path (15) edge[conn] (18);
      \path (29) edge[conn] (35);
      \path (11) edge[conn] (17);
      \path (18) edge[conn] (24);
      \path (19) edge[conn] (33);
      \path (10) edge[conn] (29);
      \path (12) edge[conn] (21);
      \path (8) edge[conn] (12);
      \path (9) edge[conn] (23);
      \path (3) edge[conn] (16);
      \path (13) edge[conn] (19);
      \path (10) edge[conn] (25);
      \path (19) edge[conn] (25);
      \path (32) edge[conn] (40);
      \path (11) edge[conn] (27);
      \path (6) edge[conn] (11);
      \path (4) edge[conn] (10);
      \path (14) edge[conn] (20);
      \path (7) edge[conn] (22);
      \path (34) edge[conn] (37);
      \path (23) edge[conn] (30);
      \path (3) edge[conn] (15);
      \path (29) edge[conn] (38);
      \path (2) edge[conn] (12);
      \path (3) edge[conn] (6);
      \path (35) edge[conn] (40);
    \end{scope}
    \begin{scope} %
      \foreach \nodename/\labelpos/\labelopts/\labelcontent in {%
        1/below//{Instagram},
        2/below//{Snapchat},
        3/below//{Facebook},
        4/below//{YouTube},
        5/below//{Twitter},
        7/below//{WhatsApp},
        9/below//{TikTok},
        13/below//{WeChat},
        14/below//{Reddit},
        20/above//{premium},
        30/above//{timeline},
        32/above//{stories},
        34/below//{Telegram},
        34/above//{mobile first},
        35/above//{USA-based},
        37/above//{group messages},
        38/above//{ads},
        39/above//{private messages}
      } \coordinate[label={[\labelopts]\labelpos:{\labelcontent}}](c) at (\nodename);
    \end{scope}
  \end{scope}
\end{tikzpicture}


==> tikz/pca.tikz <==
\begin{tikzpicture}
\draw [<->] (-0.7607382852575105, -1.0496187103758356) -- (2.0547053766914801, -1.0496187103758356);%
\draw [<->] (-0.9607382852575106, -0.8496187103758356) -- (-0.9607382852575106, 1.3451720145088389);%

\draw(0.06654930420683855, -0.8496187103758356) node [label={[anchor=west,text depth=-1ex]Facebook},fill,shape=circle,inner sep = 1.5] {};
\draw(-0.42230406789358366, -0.7261961163821389) node [label={[anchor=west,text depth=-1ex]Instagram},fill,shape=circle,inner sep = 1.5] {};
\draw(1.3825710413899381, 0.4047393258556121) node [label={[anchor=west,text depth=-1ex]Reddit},fill,shape=circle,inner sep = 1.5] {};
\draw(-0.28051972279142895, -0.02588418618644039) node [label={[anchor=west,text depth=-1ex]Snapchat},fill,shape=circle,inner sep = 1.5] {};
\draw(-0.6306324276857428, 1.1451720145088389) node [label={[anchor=west,text depth=-1ex]Telegram},fill,shape=circle,inner sep = 1.5] {};
\draw(-0.7607382852575105, -0.42157508585838216) node [label={[anchor=west,text depth=-1ex]TikTok},fill,shape=circle,inner sep = 1.5] {};
\draw(0.27428339708804367, -0.30693654197706666) node [label={[anchor=west,text depth=-1ex]Twitter},fill,shape=circle,inner sep = 1.5] {};
\draw(-0.6189539401553559, 0.2787368443373163) node [label={[anchor=west,text depth=-1ex]WeChat},fill,shape=circle,inner sep = 1.5] {};
\draw(-0.4649606755926784, 0.4627963136309355) node [label={[anchor=west,text depth=-1ex]WhatsApp},fill,shape=circle,inner sep = 1.5] {};
\draw(1.4547053766914801, 0.038766142447160985) node [label={[anchor=west,text depth=-1ex]YouTube},fill,shape=circle,inner sep = 1.5] {};

\draw(-0.9607382852575106, -0.8496187103758356) node [label={[anchor=south east,text depth=-1ex, align=left]ads\\stories\\timeline}] {};%
\draw(-0.7607382852575105, -1.0496187103758356) node [label={[anchor=north west,text depth=-1ex, align=left]private messages\\group messages\\mobile first}] {};%
\draw(2.0547053766914801, -1.0496187103758356) node [label={[anchor=north east,text depth=-1ex, align=right]USA-based\\premium}] {};%
\end{tikzpicture}
